Bayesian optimization of Bose-Einstein condensation via evaporative cooling model

To achieve Bose-Einstein condensation, one may implement evaporative cooling by dynamically regulating the power of laser beams forming the optical dipole trap. We propose and experimentally demonstrate a protocol of Bayesian optimization of Bose-Einstein condensation via the evaporative cooling model. Applying this protocol, pure Bose-Einstein condensate of 87Rb with 2.4X10e4 atoms can be produced via evaporative cooling from the initial stage when the number of atoms is 6.0X10e5 at a temperature of 12{\mu}K. In comparison with Bayesian optimization via blackbox experiment, our protocol only needs a few experiments required to verify some close-to-optimal curves for optical dipole trap laser powers, therefore it greatly saves experimental resources.

==> BEC via BO/.vscode/settings.json <==
{
    "grammarly.selectors": [
        {
            "language": "latex",
            "scheme": "file",
            "pattern": "version6_Bayesian optimization of Bose-Einstein condensation via evaporative cooling model.tex"
        },
        {
            "language": "latex",
            "scheme": "file",
            "pattern": "version8_Bayesian optimization of Bose-Einstein condensation via evaporative cooling model.tex"
        }
    ]
}
